Federated Learning over Wireless Networks: Convergence Analysis and Resource Allocation

There is an increasing interest in a fast-growing machine learning technique called Federated Learning, in which the model training is distributed over mobile user equipments (UEs), exploiting UEs' local computation and training data. Despite its advantages in data privacy-preserving, Federated Learning (FL) still has challenges in heterogeneity across UEs' data and physical resources. We first propose a FL algorithm which can handle the heterogeneous UEs' data challenge without further assumptions except strongly convex and smooth loss functions. We provide the convergence rate characterizing the trade-off between local computation rounds of UE to update its local model and global communication rounds to update the FL global model. We then employ the proposed FL algorithm in wireless networks as a resource allocation optimization problem that captures the trade-off between the FL convergence wall clock time and energy consumption of UEs with heterogeneous computing and power resources. Even though the wireless resource allocation problem of FL is non-convex, we exploit this problem's structure to decompose it into three sub-problems and analyze their closed-form solutions as well as insights to problem design. Finally, we illustrate the theoretical analysis for the new algorithm with Tensorflow experiments and extensive numerical results for the wireless resource allocation sub-problems. The experiment results not only verify the theoretical convergence but also show that our proposed algorithm outperforms the vanilla FedAvg algorithm in terms of convergence rate and testing accuracy.

==> figs/Table_result.txt <==
rho=1, kappa=0.1, 1, 10
Theta:0.9999522401407759,0.9999733530933074,0.9999871864025027
theta:0.08655937684504676,0.08655758054861513,0.08655586582241082
eta:0.35356046229847005,0.35356276496895983,0.35356331003399716

rho=1.2,
Theta:0.7992404915172332,0.7654242349796854,0.7581338922478
theta:0.0452753282296771,0.0515572483644461,0.05290185723547306
eta:0.2946366018390404,0.29463752657351633,0.29463779294563874

rho=1.3,
Theta:0.6752512448841796,0.6504422226984267,0.6451754878946144
theta:0.038813837407846434,0.04382693657857406,0.04488482536984461
eta:0.2719732308561783,0.2719739272007053,0.2719741252119296

rho=1.4,
Theta:0.575738002612051,0.5570592714339372,0.5531428132909296
theta:0.03348832746567999,0.03755049057370155,0.03839794215090774
eta:0.25254743477627495,0.2525479713621646,0.2525481222171039

rho=2, kappa=0.1, 1, 10
Theta:0.250876585065278,0.24772635269396306,0.247215080692633
theta:0.016047445476992696,0.01696654709280587,0.01711552422763526
eta:0.17678651761567585,0.17678666181199867,0.17678669529663688

rho=5, kappa=0.1, 1, 10
Theta:0.015410283516437702,0.01533197550606557,0.015319621237130758
theta:0.0019706090027382687,0.0020466404931477234,0.0020586598012043316
eta:0.04069472271237581,0.04057623171913128,0.040557520024891644




---- VERSION 2 -----
Total cost increase 1: 1.136, 1.065, 1.076
Total cost increase 2: 1.207, 1.1, 1.117

Table result: 
rho=1, kappa=0.1, 1, 10
Theta:0.18374396426905815,0.17630537445286693,0.1748917739806907
theta:0.06158442419877961,0.0677258529657665,0.06889365195581502
eta:0.353562279305189,0.35356311440985466,0.35356335903631186

rho=1.3,
Theta:0.1095297239358207,0.1068535991215673,0.10628675822647606
theta:0.037790570545661345,0.040782914564642773,0.0414165800586017
eta:0.2719736524594535,0.2719740341787793,0.27197414007981313


rho=1.4,
Theta:0.0936026945113892,0.0916682521870034,0.09154402028268145
theta:0.03284505459084787,0.035183601095670404,0.03533375047668273
eta:0.25254774269167524,0.25254804785036045,0.25254812956598954

rho=2.0,
Theta:0.04162029870137998,0.04119412181479728,0.04120169707695605
theta:0.015366027740964608,0.01607654949779983,0.016063924829447084
eta:0.1767863311615745,0.1767865918588703,0.17678668694760905

rho=5,
Theta:0.0033874030518814004,0.003367397607139919,0.003367580305843082
theta:0.0022253916624327395,0.002324537173385922,0.002323630429278846
eta:0.036044041550365606,0.035933940155273035,0.03593494707217349

